Snowmass 2021: Quantum Sensors for HEP Science -- Interferometers, Mechanics, Traps, and Clocks

A wide range of quantum sensing technologies are rapidly being integrated into the experimental portfolio of the high energy physics community. Here we focus on sensing with atomic interferometers; mechanical devices read out with optical or microwave fields; precision spectroscopic methods with atomic, nuclear, and molecular systems; and trapped atoms and ions. We give a variety of detection targets relevant to particle physics for which these systems are uniquely poised to contribute. This includes experiments at the precision frontier like measurements of the electron dipole moment and electromagnetic fine structure constant and searches for fifth forces and modifications of Newton's law of gravity at micron-to-millimeter scales. It also includes experiments relevant to the cosmic frontier, especially searches for gravitional waves and a wide variety of dark matter candidates spanning heavy, WIMP-scale, light, and ultra-light mass ranges. We emphasize here the need for more developments both in sensor technology and integration into the broader particle physics community.

==> README.txt <==


about the Snowmass article template:


If you would like a template for your article contributed to Snowmass, you can use this one.  It is not required.  However, this set of files will produce a pdf article of a reasonably pleasing form.

To process the LaTeX file, just type  “pdflatex Cetology.tex”.   The result should be identical to the pdf file Cetology-result.pdf  supplied in this distribution.

When you modify this file, please take note of the way that the figure is treated.  Tables can be treated in the same way.   A minimal set of macros is supplied in the file   workshopsymbols.tex . 
These macros are explained in the file  aboutworkshopsymbols.pdf in this distribution.

If you would like to use BibTeX, please feel free to do so.   I supply some instructions above the bibliography in the Cetology.tex file.   I also supply the   JHEP.bst  style file.

Whatever the format, please do write up your ideas and submit them to the Snowmass proceedings.

If you have any questions or request, please send them to me.


Best wishes,  

Michael Peskin   (mpeskin@slac.stanford.edu)
